Fair Byzantine Agreements for Blockchains

Byzantine general problem is the core problem of the consensus algorithm, and many protocols are proposed recently to improve the decentralization level, the performance and the security of the blockchain. There are two challenging issues when the blockchain is operating in practice. First, the outcomes of the consensus algorithm are usually related to the incentive model, so whether each participant's value has an equal probability of being chosen becomes essential. However, the issues of fairness are not captured in the traditional security definition of Byzantine agreement. Second, the blockchain should be resistant to network failures, such as cloud services shut down or malicious attack, while remains the high performance most of the time. This paper has two main contributions. First, we propose a novel notion called fair validity for Byzantine agreement. Intuitively, fair validity lower-bounds the expected numbers that honest nodes' values being decided if the protocol is executed many times. However, we also show that any Byzantine agreement could not achieve fair validity in an asynchronous network, so we focus on synchronous protocols. This leads to our second contribution: we propose a fair, responsive and partition-resilient Byzantine agreement protocol tolerating up to 1/3 corruptions. Fairness means that our protocol achieves fair validity. Responsiveness means that the termination time only depends on the actual network delay instead of depending on any pre-determined time bound. Partition-resilience means that the safety still holds even if the network is partitioned, and the termination will hold if the partition is resolved.

==> exp.csv <==
Xa,A,B,C,Xb,Mb,Sb,Xc,Mc,Sc,Xd,Md,Sd,Xe,Me,Se,Xf,Mf,Sf
0.5,735,3007,12159,0.5,819,16,2.5,819,17,4.5,6258,9,6.5,6257,9,8.5,12259,10
2.5,735,3007,12159,1,812,12,3,811,11,5,6251,6,7,6251,5,9,12252,6
4.5,990,4030,16254,1.5,817,8,3.5,818,8,5.5,6248,4,7.5,6248,4,9.5,12248,4
6.5,1440,5952,24192,,,,,,,,,,,,,,,

==> exp.txt <==
xa	xaa	xaaa	A	B	C	D	E	F	G	H	I	J	K 	L
0.5	0.51	0.52	735	3007	12159	965	3997	16191	1941	8169	33751	23967	30089	57099
2.5	2.51	2.52	735	3007	12159	735	3007	12159	2084	8528	34450	0		
4.5	4.51	4.52	990	4030	16254	990	4030	16252	3508	14184	56994	3508	14184	56994
6.5	6.51	6.52	960	3998	16128	1440	5952	24192	8900	38444	145250	73811	104657	209822

==> exp2.txt <==
x	y	ye	yy	yye	yyy	yyye
0	0.82	0.017	0.816	0.015	0.819	0.015
0.35	0.812	0.011	0.811	0.011	0.812	0.01
0.7	0.818	0.008	0.818	0.008	0.818	0.008
2.1	0.819	0.017	0.818	0.015	0.815	0.017
2.45	0.811	0.011	0.812	0.011	0.811	0.011
2.8	0.818	0.008	0.818	0.008	0.817	0.008
4.3	6.258	0.009	12.269	0.009	2.671	0.009
4.65	6.251	0.006	12.269	0.006	2.668	0.005
5	6.248	0.004	12.266	0.003	2.666	0.003
6.3	2.564	0.011	4.564	0.01	1.363	0.011
6.65	2.599	0.428	4.557	0.006	1.357	0.005
7	2.56	0.004	4.561	0.004	1.36	0.004
